Modelling of mid-infrared interferometric signature of hot exozodiacal dust emission

Hot exozodiacal dust emission was detected in recent surveys around two dozen main sequence stars at distances of less than $1\,\text{au}$ using H and K band interferometry. Due to the high contrast as well as the small angular distance between the circumstellar dust and the star, direct observation of this dust component is challenging. An alternative way to explore the hot exozodiacal dust is provided by mid-infrared interferometry. We analyze the L, M and N band interferometric signature of this emission in order to find stronger constraints for the properties and the origin of the hot exozodiacal dust. Considering the parameters of nine debris disc systems derived previously, we model the discs in each of these bands. We find that the M band possesses the best conditions to detect hot dust emission, closely followed by L and N bands. The hot dust in three systems - HD 22484 (10 Tau), HD 102647 ($\beta$ Leo) and HD 177724 ($\zeta$ Aql) - shows a strong signal in the visibility functions which may even allow one to constrain the dust location. In particular, observations in the mid-infrared could help to determine whether the dust piles up at the sublimation radius or is located at radii up to $1\,\text{au}$. In addition, we explore observations of the hot exozodiacal dust with the upcoming mid-infrared interferometer MATISSE at the Very Large Telescope Interferometer (VLTI).

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
